A quasi-static model for craquelure patterns

We consider the quasi-static evolution of a brittle layer on a stiff substrate; adhesion between layers is assumed to be elastic. Employing a phase-field approach we obtain the quasi-static evolution as the limit of time-discrete evolutions computed by an alternate minimization scheme. We study the limit evolution, providing a qualitative discussion of its behaviour and a rigorous characterization, in terms of parametrized balanced viscosity evolutions. Further, we study the transition layer of the phase-field, in a simplified setting, and show that it governs the spacing of cracks in the first stages of the evolution. Numerical results show a good consistency with the theoretical study and the local morphology of real life craquelure patterns.

==> copyright.txt <==
vase 
https://www.flickr.com/photos/texascollectionbaylor/20798419443

mona lisa
https://commons.wikimedia.org/wiki/File:Mona_Lisa_detail_eyes.jpg

soil
https://pixabay.com/photos/cracks-dry-ground-pattern-drought-2099531/

occhio detail
https://commons.wikimedia.org/wiki/File:Joseph_Wright_of_Derby_-_Self-portrait_-_Google_Art_Project.jpg

==================================== source
https://images.google.com/

